Exploring Privacy Leakage and Data Disclosure Violations in the MacOS Application Ecosystem

The systematic and excessive data collection practices of tech companies have rendered online privacy both a necessity and a sought-after commodity. However, while the privacy risks of the web, mobile, and IoT ecosystems have been extensively examined, desktop environments have been largely overlooked. As desktop apps continue to be widely used, they remain a critical yet understudied dimension of user privacy. In this paper, we address this gap by presenting the first, to our knowledge, comprehensive study of the mechanisms designed to regulate and disclose data collection and sharing practices in the macOS ecosystem. We adopt an app-development-centric view, and shed light on the interactions between the various macOS mechanisms that mediate apps' data access. Driven by our findings, we develop NutriScan, an analysis framework that incorporates both static and dynamic analysis techniques to create a consolidated view of macOS apps' data practices and disclosures. We use our system to dynamically analyze 1K macOS apps, and find that 85% of them access user-data APIs without disclosing it. 49.7% also exfiltrate data to advertising entities and hosting providers, 12.5% of which do so without a corresponding disclosure. We find that desktop apps are being leveraged by online trackers to enrich user profiles and device fingerprints, thus shedding new light on the true scope of the online tracking ecosystem. Our analysis reveals how the macOS app ecosystem is comprised of disjoint mechanisms with divergent data abstractions, thus increasing complexity for developers while also facilitating undisclosed privacy-invasive practices. Accordingly, we propose a series of mitigations that aim to both streamline the data disclosure process for developers and improve Apple's app vetting process.

==> plots/by_category/by_category.csv <==
Content,419
Other,234
Advertising,198
Analytics,165
Hosting,106
Utilities,86
Fingerprinting,76
Social,66
Email,49
Anti-Fraud,36
Misc,18
Email Aggressive,17
Customer Interaction,11
Invasive Fingerprinting,11
Site Analytics,2
social_media,1

==> plots/by_company/by_company.csv <==
,apps
apple,245
google,154
amazon,104
revenuecat,57
microsoft,35
functionalsoftware,27
akamaitechnologies,26
amplitude,20
fastly,18
mixpanel,16
smartbear,12
cloudflare,11
meta,10
automattic,4
volentiojsd,4
qq.com,4
yahoo!,3
wordpressads,3
appsflyer,3
dropbox,3
reddit,3
cdn77,2
braze,2
spotify,2
jquery,2
adobe,2
lycorp,2
idbllc,2
adjust,2
baidu,2
twilio,2
soundcloud,2
plausibleanalytics,2
line,1
nextmillennium,1
onetag,1
tapad,1
contentful,1
ampproject,1
launchdarkly,1
onesignal,1
themoviedb,1
heap,1
vimeo,1
singularlabs,1
pubmatic,1
branch,1
office.net,1
office.com,1
naver,1
zoho,1
geoplugin,1
zendesk,1
batch,1
intuitionmachines,1
hotjar,1
improvedigital,1
usercentrics,1
sonobi,1
openx,1
ipify,1
googlemarketingplatform,1
tencent,1
adobedynamictagmanagement,1
twitter,1
convertkit,1
bidtellect,1
knotch,1
xing,1
heroku,1
amazoncdn,1
unity,1
thenewyorktimes,1
nexxen,1
audigent,1
captify,1
equativ,1
internetbrands,1
groove,1
thetradedesk,1
magnite,1
mapbox,1

==> plots/by_company/input.csv <==
Google,203
Amazon Web Services,68
Revenue Cat,54
Microsoft,52
Amplitude,31
Functional Software,28
Fastly,21
Meta,18
MixPanel,15
Cloudflare,12
Smartbear,11
Akamai ,1
Other,234

==> plots/dynamic_cdf/dynamic_CDF.csv <==
1, 231
2, 326
3, 415
4, 439
5, 456
6, 467
7, 470
8, 472
9, 472


==> plots/entitlements_rate/all_entlitlements.csv <==
Sensitive Info,100
Emails and Text Msgs,100
Credit Info,100
Physical Address,96.4286
Photos or Videos,84.9057
Precise Location,82.3529
Audio Data,81.7308
Coarse Location,77.4194
Name,68.75
Payment Info,62.5
User ID,57.3034
Device ID,54.5455
Purchase History,33.3333
Financial Info,33.3333

==> plots/entitlements_rate/input.csv <==
Emails Or Text Messages,100.0
Sensitive Info,100.0
Credit Info,100.0
Other User Content,92.092
User Id,71.676
Payment Info,71.429
Name,69.492
Purchase History,66.667
Email Address,60.0
Device Id,55.0
Phone Number,50.0
Health,0.0
Other Financial Info,0.0
Fitness,0.0

==> plots/entitlements_rate/protected.csv <==
Physical Address,92.157
Photos Or Videos,89.179
Audio Data,87.179
Precise Location,86.486
Coarse Location,81.752

==> plots/exfil_cat_v/input.csv <==
Content,77
Analytics,39
Hosting,34
Advertising,32
Fingerprinting,32
Social,32
Email,27
Anti-fraud,26
Email aggressive,2
Other,83


==> plots/exfil_nondisc_rate/data.csv <==
app,declared,missing
music converter,0,0
metalklineui,0,1
invoice generator,9,2
seashore,0,3
flight tracker,0,0
pixea,0,3
fieldkit,0,1
codye,1,4
optionskit,4,2
imarkets,0,3
ease fax,3,2
blackmagic raw player,0,1
enhancefox,5,1
omniconverter,4,1
pitch,6,1
currencier,3,3
dingtalk,6,4
poolsuite fm,4,1
kaleidoscope,3,2
企业微信,6,2
onekey,4,3
cooking mastery,10,1
blackmagic raw speed test,0,1
rakuten cash back,4,1
clocker,2,1
audio one,3,3
stockspy realtime stocks quote,4,2
daylite,4,1
wondershare filmora mac,4,2
easyaudiorecorderlite,0,1
localsend,0,1
mappa mini,0,1
calendar for google calendar,1,1
ask ai chatbot & assistant,0,2
symplast practice,11,1
remixlive,2,2
sudoku+,0,1
magic eraser,4,2
neurotrackerx,8,1
roqol,2,1
piano,3,0
captions,7,1
under my roof,0,2
fireshot - full web page screenshots,2,1
ai chatbot,0,1
freescaler,0,1
calendars,5,6
fastminder,3,6
dwg tools professional,0,0
fleur,3,2
vpn unlimited,9,1
video compressor,0,4
adblock,2,1
vn,3,3
crypto pro,1,3
优酷,5,2
cashculator,1,1
accelerate,0,1
ratepunk hotel booking deals,1,1
bbedit,0,3
tasks,5,2
tiger trade,17,0
motif,10,1
mydocs for google docs,0,1
prime video,13,1
pdffiller,11,0
speedtest,7,0
publisher lite,1,3
portal,0,1
webcam effects,0,2
24 hour wallpaper,2,1
intermission,0,1
phoebe for google photos,0,1
lensa,6,4
topo maps+,7,3
numbers,10,1
audiomaster,3,2
weekcal,8,5
iptv stream player,0,1
whisper transcription,1,3
apps for google app,0,2
moneycoach,10,2
adblock pro,1,3
goodnotes,4,6
powerdirector,5,3
hit,1,1
muse,5,2
teleprompter,0,1
textify,0,1
microsoft to do,11,0
cos pdf,2,3
notion mobile,0,1
busycal,3,6
fonts for cricut,1,2
imagine ai art,0,3
scenecuts,0,1
miniplay,0,0
carsick.app,0,1
picview,1,1
gapps for google app,0,3
video converter movavi,0,0
letter opener lite,3,0
my jump lab,1,2
converter,4,2
transitions dj,4,1
time out,2,1
design logo templates,0,3
sitely,3,3
duckduckgo,4,1
ai image generator,0,1
futuniuniu,13,1
parallels client,4,3
mail+ for gmail,2,1
shot lister,3,2
magic,0,1
grays anatomy audio hot spots,5,5
copilot,17,1
countdown,3,2
steuerbot,12,1
screen mirror to tv & device,1,3
speakeramp,0,1
mpix,8,1
snip my,0,1
vpnify,3,3
avenue,0,1
evernote,6,4
instantane,0,2
globe planet 3d - earth map,0,2
fotor photo editor,2,2
moneywiz,7,1
tayasui sketches,1,3
infuse,2,4
pdf editor,0,1
streaming+ for safari browser,1,1
design studio for cut machine,0,1
amphetamine,1,0
qifconvert,0,1
room planner,0,2
mixgram,7,1
1password for safari,8,0
musicharbor,3,1
whiteboard,0,2
poster maker,0,2
ainvest,3,2
daftcloud,1,1
toggl track,8,1
live web cameras viewer,3,3
bear,1,2
storyboard,0,2
debit & credit,2,0
storyist,0,1
plan,3,2
sketchbook,5,2
awesome screenshot & recorder,5,2
typeface,3,2
full video player,3,1
join for zoom meetings,0,5
inroute,0,3
capital one shopping,8,1
eno from capital one,4,1
instapaper,4,3
webcam world view,6,1
dynamicwallpaper,0,2
documents for dropbox,0,2
expenses,0,2
macdroid,0,0
checkbook pro 3,0,1
drafts,1,1
bike,1,2
endel,9,0
jigsaw puzzle epic,4,1
elmedia video player,0,0
tunesmechanic,0,3
clic,0,2
printer,0,3
keyfinder,4,1
swing,4,2
adobe lightroom,8,1
mkplayer,2,1
luxdraw,0,1
picture collage maker lite,1,0
canva,17,0
pixel studio,3,3
tonebridge guitar effects,11,0
audio converter,3,3
vimeo,9,1
formmaster,1,1
logo maker | design monogram,0,4
hdhomerun,2,1
cinebench,0,3
backgrounds for zoom,0,2
capo,3,1
qqlive,9,1
monosnap,8,1
lastpass for safari,5,0
radio live,7,0
grammarly for safari,9,1
backgroundremover,5,3
future.dj pro,0,0
gopro webcam,0,1
texas poker,14,0
taprecord,4,3
wind,8,1
tickerbar,0,1
hype4,0,2
falcon mx,9,0
microsoft onenote,9,0
microsoft outlook,11,0
karafun,3,1
asphalt8,12,0
keynote,10,1
awardwallet,6,0
newsify,7,1
evermusic,6,2
friendly social,3,1
live home 3d,1,0
antivirus one,3,5
loan calc,2,2
boom 3d,3,0
shortery,0,1
kakaotalk,8,1
milk books,4,1
lookup,1,2
planny,2,5
design space for cricut,0,1
easy streaming,2,1
eagle for safari,1,1
easy pdf reader for adobe pdf,0,1
all to mp3 converter,6,1
bible study,6,2
docs for google docs and drive,2,1
toolbox for pages,4,0
sunday keys,2,1
cleanerone,2,6
widgets for coinbase,0,2
omnigraffle,2,1
rar extractor - unarchiver,0,0
imageoptim,3,3
multicraft,7,0
polarr pro photo editor,6,1
image2icon,1,0
transparent note,0,1
gopro player,3,1
pichon by icons8,3,1
monday.com,7,1
privacy.com for safari,6,0
silicio,0,1
webmoney keeper,0,1
takeabreak,1,1
focus,6,3
p-touch editor,4,1
widgy,0,2
flyleaf,0,1
okta verify,5,1
telephone,0,0
ai chat bot,0,3
pocketpatientmd,4,1
app for gmail,0,2
picsew,0,1
magic cutter,0,2
pixiu,4,2
linearity curve,0,0
adguard for safari,0,3
morningpages,3,3
gopro quik,5,3
harvest,5,1
pro microphone,8,0
grafio reader,2,2
tap autoclicker,3,3
music transfer for itunes,0,1
vban talkie cherry,0,1
wechat,10,1
monitorcontrollite,0,1
coolcursor,0,2
chand,3,0
desktop verse,0,0
opener,0,1
use,5,2
easy access,0,3
fashion drawing,6,0
freed,0,3
ai math solver,0,1
numerics,1,4
shazam,4,0
pantunes,0,2
winzip,0,3
livesurface,4,3
chat unlimited & ask brutus ai,8,2
todoist,7,1
quarkxpress,0,3
hand mirror,0,3
voov meeting,15,0
comet,0,2
blackjack,3,1
solitaire epic,4,1
planner 5d,8,3
wavepad audio editor,2,3
image playground,0,2
record go,2,5
teleparty for safari,5,1
perplexity,13,0
v2box,0,3
iwallpaper,0,2
neptunes,0,1
messenger,24,0
moomoo,13,1
photo retouch,8,1
potplayerx,4,1
v. anatomy,0,2
audio editor,8,0
migiri,9,2
uptick,1,3
iptv,5,0
dwg tools - view & convert dwg,0,0
ai video generator,0,1
paint s,0,0
liquidtext,7,2
free vpn,0,4
iptv streamer,2,1
mic drop,3,1
widgetwall,3,5
mini keys,1,1
playback,5,2
prompt,3,1
fantastical,8,2
capcut,9,1
vox,6,1
wpsoffice,5,1
cricut design space maker,0,3
line,12,1
mediacenter,0,3
ultrahuman,9,1
structured,8,5
mobisheets,7,3
clay,9,1
mixpad multitrack recorder,2,2
guitartab,0,1
bluebook,5,1
winshortcutter,0,1
5mcc,4,3
bitwarden,3,2
app for microsoft,0,0
memo,1,2
no.draw,7,2
printerapp,0,1
playlisty for apple music,0,2
money,4,0
photocatch,2,2
trendo,0,3
telegram,7,1
unzip - rar zip 7z unarchiver,0,0
蜘蛛纸牌,0,1
clearful,5,3
surfshark,7,1
phiewer (lite),0,3
istudio publisher,0,0
day one,13,1
hidden bar,0,1
pine player,0,2
inyourface,3,6
flyp,7,3
cardpointers,3,2
eazydraw,0,2
unmix,10,2
final video player,0,5
ai video,0,1
weight tracker,6,0
smartgym,1,4
ticktick,4,3
prestophoto,8,1
cam.on,3,5
smart converter,0,0
anki notes,0,3
unzipone,2,3
telegram lite,6,1
emby,3,2
cv engineer,3,5
urban vpn desktop,2,1
emdr,1,3
digitalclock,2,1
wakeout,6,4
omniplayerstore,4,1
boom,7,3
ulyssesmac,5,0
health auto export,0,1
diarly,3,0
evertag,6,2
ai chatbot assistant,0,1
mirror screen to any smart tv,1,3
东方财富经典版,0,0
live scores & odds,3,2
sonicwall mobile connect,0,2
agenda,8,4
highlights,0,2
tintd,0,1
white noise,6,0
letsvpn,0,4
dslr assistant,0,1
home assistant,1,1
voice dream reader,2,3
pap.er,3,3
ice buddy,3,1
resize it,0,4
djay pro,6,2
mattermost,5,2
sticky notepad,5,2
timery,2,2
simplenote,6,1
label maker,0,1
imazing converter,0,0
qr factory,2,5
notability,4,3
stoic,3,4
budget planner,0,3
microsoft excel,9,0
dynaper,2,0
flipclock,1,1
image_matting,0,5
trello,7,1
heatmap,1,3
midi keyboard,6,0
baidunetdisk,14,1
picwish,8,1
windows app,4,2
tripmode,1,1
conflux,0,1
notebook,11,1
4plan,0,2
design studio,2,1
toolbox for keynote,4,0
amadine,0,1
to mp3 converter lite,0,1
toneplayer,0,1
satgazer,1,1
ad blocker,0,1
notepad - text editor,1,3
widgetter,3,4
mockup,3,2
my pdf converter,0,1
chronicle,6,2
writerly,0,1
money flow,4,4
smart printer for desktop,0,3
authenticator,5,4
universe,8,2
juststream,0,0
cardhop,5,3
webp converter,0,0
wireguard,0,1
pixelstyle photo editor,0,2
save to pinterest,1,1
streaming master,2,0
virtualdj,1,3
ai chat assistant,0,1
adblock plus,0,1
coloring book for adults,3,3
graphite,3,2
jamzone,7,1
waggoner ccvt,0,4
ipastels,0,1
prime multitrack app,5,0
video editor movavi,0,0
cover design,0,1
printer app,0,1
streambarfortwitch,0,1
mail for gmail,1,3
mkv2mp4,0,1
designs for cricut,0,0
obsidian web clipper,0,1
msgfiler 4,0,1
smartplay,1,1
x-vpn,4,0
frame.io,8,1
psych notes clinical pocket g,4,3
menstrual period tracker,1,2
tag editor lite,0,0
modelplay,1,3
podurama,3,2
crystalfetch,1,1
yoga studio,10,1
sketch,2,5
playlisty for spotify,0,2
email,5,3
invoice maker,0,1
mimeo photos,7,1
isudoku,0,0
openly for chrome and firefox,2,1
designs for crafting,3,2
svg editor,0,2
speakline,0,1
whatsapp,13,1
iptv expert,5,1
chordable,4,0
paste,4,3
vinylpod,0,1
bluewallet,1,2
banktivity,4,1
fiery feeds,4,4
ooooo,0,2
readkit,0,2
notion web clipper,10,1
supremeplayer lite,0,1
docs+ for google docs,2,1
designs for cricut maker,0,3
lg screen manager,0,0
sheetplanner,2,2
kahoot!,10,2
meeter,2,6
pdfgear,1,2
logo maker,0,1
square team,11,1
garageband,1,1
xls-editor,0,1
ground news,4,0
notchbox,0,1
unread,4,4
metronome,0,4
calory,3,5
deliveries,3,0
luminar neo,3,2
nexigo webcam settings,0,1
router,0,1

==> plots/exfil_nondisc_rate/data.txt <==
0.0 14.94
5.56 15.13
6.67 15.33
7.14 16.28
7.69 16.67
8.33 17.24
9.09 18.58
10.0 19.92
11.11 22.22
12.5 24.33
14.29 25.67
16.67 27.59
18.18 27.97
20.0 31.61
22.22 31.99
25.0 35.25
27.27 35.44
28.57 37.16
30.0 37.93
33.33 43.49
37.5 44.64
38.46 45.02
40.0 49.23
42.86 51.15
44.44 51.34
50.0 59.96
54.55 60.15
57.14 60.54
60.0 61.49
62.5 62.45
66.67 64.94
71.43 65.71
75.0 68.77
80.0 69.35
100.0 100.0


==> plots/exfil_url_v/data.csv <==
,count
googleapis.com,34
amazonaws.com,30
1e100.net,24
cloudfront.net,20
facebook.com,6
googleusercontent.com,6
fbcdn.net,4
sentry.io,4
akamaitechnologies.com,4
reddit.com,3
google.com,3
gstatic.com,3
172.64.152.249,2
unity3d.com,2
ip-api.com,2
youtube.com,2
cdn77.com,2
104.21.16.1,2
googletagmanager.com,2
braze.eu,2
mixpanel.com,2
segment.io,2
ipinfo.io,2
104.18.42.227,1
ibyteimg.com,1
capcutapi.com,1
byteeffecttos-g.com,1
dayone.app,1
digitaloceanspaces.com,1
ultrahuman.com,1
goserver.host,1
trendofx.com,1
fanart.tv,1
themoviedb.org,1
20.85.137.222,1
vimeocdn.com,1
polarr.co,1
web.money,1
webmoney.ru,1
104.22.40.97,1
104.18.35.7,1
linearity.io,1
unsplash.com,1
launchdarkly.com,1
gopro.com,1
datapacket.com,1
livesurface.com,1
ovh.us,1
perplexity.ai,1
zenbox.pl,1
onesignal.com,1
secureserver.net,1
ip-149-56-19.net,1
ticktick.com,1
47.97.163.145,1
statsum.cloud,1
newsblur.com,1
twitch.tv,1
skyscape.com,1
ipdata.co,1
sketch.com,1
beatport.com,1
159.203.112.13,1
bugsnag.com,1
kahoot.it,1
waggonerdiagnostics.com,1
aaplimg.com,1
b-cdn.net,1
ground.news,1
104.18.40.226,1
superwalleditor.com,1
superwall.me,1
superwall.com,1
216.24.57.252,1
zdassets.com,1
emby.media,1
136.143.191.162,1
lunosoftware.com,1
home-assistant.io,1
dropbox.com,1
wuse.co,1
algoriddim.com,1
naver.com,1
eodhd.com,1
204.141.42.100,1
virtualdj.com,1
pagesense.io,1
zohocdn.com,1
zohowebstatic.com,1
167.99.34.78,1
your-server.de,1
178.237.33.50,1
bunnyinfra.net,1
multicraft.network,1
gizmodo.com,1
ovh.ca,1
cryptopro.app,1
ipapi.com,1
104.26.10.131,1
neuralprisma.com,1
151.101.1.194,1
back4app.com,1
hf.co,1
vercel.app,1
cyberlink.com,1
app-analytics-services.com,1
16.15.185.111,1
sitely.app,1
40.89.244.232,1
40.89.244.234,1
duckduckgo.com,1
104.18.43.171,1
192.0.66.182,1
adblock.dev,1
151.101.194.133,1
ip-51-178-88.eu,1
workers.dev,1
meta.com,1
stockspy.co,1
yahoo.com,1
bankofamerica.com,1
investorvista.com,1
47.246.20.194,1
300624.com,1
dnse2.com,1
gtm-a2b4.com,1
wondershare.cc,1
wondershare.com,1
akamai.net,1
192.0.78.12,1
192.0.78.13,1
20.209.195.225,1
futunn.com,1
haozhaopian.net,1
fotor.com,1
weatherapi.com,1
hdhomerun.com,1
108.181.150.42,1
radio-live.me,1
104.21.47.164,1
104.21.1.174,1
recisio.com,1
newsify.co,1
techradar.com,1
104.26.14.227,1
gearpatrol.com,1
the-gadgeteer.com,1
192.0.66.208,1
104.26.10.102,1
151.101.193.164,1
braze.com,1
recaptcha.net,1
amplitude.com,1
capitaloneshopping.com,1
wiz.money,1
syncbits.com,1
sndcdn.com,1
posthog.com,1
toggl.com,1
167.71.252.37,1
travelandplay.mobi,1
adjust.com,1
162.125.3.18,1
104.16.99.29,1
ads-twitter.com,1
t.co,1
124.83.184.252,1
revenuecat.com,1
104.26.10.189,1



==> plots/exfil_url_v/input.csv <==
googleapis.com,34
amazonaws.com,30
1e100.net,24
cloudfront.net,20
facebook.com,6
googleusercontent.com,6
fbcdn.net,4
sentry.io,4
akamaitechnologies.com,4
reddit.com,3
google.com,3
gstatic.com,3
other,93


==> plots/manifest_violations/data_item_discrepencies.csv <==
,violations,percent
Other Diagnostic Data,109.0,0.5317073170731708
Crash Data,29.0,0.14146341463414633
User ID,31.0,0.15121951219512195
Purchase History,35.0,0.17073170731707318
Other Data Types,41.0,0.2
Device ID,39.0,0.1902439024390244
Performance Data,22.0,0.1073170731707317
Photos or Videos,12.0,0.05853658536585366
Product Interaction,10.0,0.04878048780487805
Other Usage Data,18.0,0.08780487804878048
Phone Number,14.0,0.06829268292682927
Coarse Location,21.0,0.1024390243902439
Health,2.0,0.00975609756097561
Name,12.0,0.05853658536585366
Email Address,15.0,0.07317073170731707
Search History,9.0,0.04390243902439024
Audio Data,7.0,0.03414634146341464
Other User Content,7.0,0.03414634146341464
Payment Info,1.0,0.004878048780487805
Precise Location,1.0,0.004878048780487805
Advertising Data,1.0,0.004878048780487805
Customer Support,4.0,0.01951219512195122
Emails Or Text Messages,1.0,0.004878048780487805
Other User Contact Info,2.0,0.00975609756097561
Other Financial Info,1.0,0.004878048780487805


==> plots/manifest_violations/input.csv <==
Other Diagnostic Data,63.0,0.375
Other Data Types,34.0,0.20238095238095238
Performance Data,26.0,0.15476190476190477
Device Id,21.0,0.125
Purchase History,16.0,0.09523809523809523
User Id,16.0,0.09523809523809523
Crash Data,13.0,0.07738095238095238
Product Interaction,9.0,0.05357142857142857
Coarse Location,9.0,0.05357142857142857
Other Usage Data,9.0,0.05357142857142857
Email Address,6.0,0.03571428571428571
Name,5.0,0.02976190476190476
Phone Number,5.0,0.02976190476190476
Customer Support,3.0,0.017857142857142856
Photos Or Videos,2.0,0.011904761904761904
Search History,2.0,0.011904761904761904
Other User Content,2.0,0.011904761904761904
Other User Contact Info,2.0,0.011904761904761904
Audio Data,1.0,0.005952380952380952
Other Financial Info,1.0,0.005952380952380952
Advertising Data,1.0,0.005952380952380952
Contacts,1.0,0.005952380952380952
Health,1.0,0.005952380952380952

==> plots/nondisc_rate.random/archived/data.csv <==
app,declared,missing
music converter,0,0
metalklineui,0,1
invoice generator,9,2
seashore,0,3
flight tracker,0,0
pixea,0,3
fieldkit,0,1
codye,1,4
optionskit,4,2
imarkets,0,3
ease fax,3,2
blackmagic raw player,0,1
enhancefox,5,1
omniconverter,4,1
pitch,6,1
currencier,3,3
dingtalk,6,4
poolsuite fm,4,1
kaleidoscope,3,2
企业微信,6,2
onekey,4,3
cooking mastery,10,1
blackmagic raw speed test,0,1
rakuten cash back,4,1
clocker,2,1
audio one,3,3
stockspy realtime stocks quote,4,2
daylite,4,1
wondershare filmora mac,4,2
easyaudiorecorderlite,0,1
localsend,0,1
mappa mini,0,1
calendar for google calendar,1,1
ask ai chatbot & assistant,0,2
symplast practice,11,1
remixlive,2,2
sudoku+,0,1
magic eraser,4,2
neurotrackerx,8,1
roqol,2,1
piano,3,0
captions,7,1
under my roof,0,2
fireshot - full web page screenshots,2,1
ai chatbot,0,1
freescaler,0,1
calendars,5,6
fastminder,3,6
dwg tools professional,0,0
fleur,3,2
vpn unlimited,9,1
video compressor,0,4
adblock,2,1
vn,3,3
crypto pro,1,3
优酷,5,2
cashculator,1,1
accelerate,0,1
ratepunk hotel booking deals,1,1
bbedit,0,3
tasks,5,2
tiger trade,17,0
motif,10,1
mydocs for google docs,0,1
prime video,13,1
pdffiller,11,0
speedtest,7,0
publisher lite,1,3
portal,0,1
webcam effects,0,2
24 hour wallpaper,2,1
intermission,0,1
phoebe for google photos,0,1
lensa,6,4
topo maps+,7,3
numbers,10,1
audiomaster,3,2
weekcal,8,5
iptv stream player,0,1
whisper transcription,1,3
apps for google app,0,2
moneycoach,10,2
adblock pro,1,3
goodnotes,4,6
powerdirector,5,3
hit,1,1
muse,5,2
teleprompter,0,1
textify,0,1
microsoft to do,11,0
cos pdf,2,3
notion mobile,0,1
busycal,3,6
fonts for cricut,1,2
imagine ai art,0,3
scenecuts,0,1
miniplay,0,0
carsick.app,0,1
picview,1,1
gapps for google app,0,3
video converter movavi,0,0
letter opener lite,3,0
my jump lab,1,2
converter,4,2
transitions dj,4,1
time out,2,1
design logo templates,0,3
sitely,3,3
duckduckgo,4,1
ai image generator,0,1
futuniuniu,13,1
parallels client,4,3
mail+ for gmail,2,1
shot lister,3,2
magic,0,1
grays anatomy audio hot spots,5,5
copilot,17,1
countdown,3,2
steuerbot,12,1
screen mirror to tv & device,1,3
speakeramp,0,1
mpix,8,1
snip my,0,1
vpnify,3,3
avenue,0,1
evernote,6,4
instantane,0,2
globe planet 3d - earth map,0,2
fotor photo editor,2,2
moneywiz,7,1
tayasui sketches,1,3
infuse,2,4
pdf editor,0,1
streaming+ for safari browser,1,1
design studio for cut machine,0,1
amphetamine,1,0
qifconvert,0,1
room planner,0,2
mixgram,7,1
1password for safari,8,0
musicharbor,3,1
whiteboard,0,2
poster maker,0,2
ainvest,3,2
daftcloud,1,1
toggl track,8,1
live web cameras viewer,3,3
bear,1,2
storyboard,0,2
debit & credit,2,0
storyist,0,1
plan,3,2
sketchbook,5,2
awesome screenshot & recorder,5,2
typeface,3,2
full video player,3,1
join for zoom meetings,0,5
inroute,0,3
capital one shopping,8,1
eno from capital one,4,1
instapaper,4,3
webcam world view,6,1
dynamicwallpaper,0,2
documents for dropbox,0,2
expenses,0,2
macdroid,0,0
checkbook pro 3,0,1
drafts,1,1
bike,1,2
endel,9,0
jigsaw puzzle epic,4,1
elmedia video player,0,0
tunesmechanic,0,3
clic,0,2
printer,0,3
keyfinder,4,1
swing,4,2
adobe lightroom,8,1
mkplayer,2,1
luxdraw,0,1
picture collage maker lite,1,0
canva,17,0
pixel studio,3,3
tonebridge guitar effects,11,0
audio converter,3,3
vimeo,9,1
formmaster,1,1
logo maker | design monogram,0,4
hdhomerun,2,1
cinebench,0,3
backgrounds for zoom,0,2
capo,3,1
qqlive,9,1
monosnap,8,1
lastpass for safari,5,0
radio live,7,0
grammarly for safari,9,1
backgroundremover,5,3
future.dj pro,0,0
gopro webcam,0,1
texas poker,14,0
taprecord,4,3
wind,8,1
tickerbar,0,1
hype4,0,2
falcon mx,9,0
microsoft onenote,9,0
microsoft outlook,11,0
karafun,3,1
asphalt8,12,0
keynote,10,1
awardwallet,6,0
newsify,7,1
evermusic,6,2
friendly social,3,1
live home 3d,1,0
antivirus one,3,5
loan calc,2,2
boom 3d,3,0
shortery,0,1
kakaotalk,8,1
milk books,4,1
lookup,1,2
planny,2,5
design space for cricut,0,1
easy streaming,2,1
eagle for safari,1,1
easy pdf reader for adobe pdf,0,1
all to mp3 converter,6,1
bible study,6,2
docs for google docs and drive,2,1
toolbox for pages,4,0
sunday keys,2,1
cleanerone,2,6
widgets for coinbase,0,2
omnigraffle,2,1
rar extractor - unarchiver,0,0
imageoptim,3,3
multicraft,7,0
polarr pro photo editor,6,1
image2icon,1,0
transparent note,0,1
gopro player,3,1
pichon by icons8,3,1
monday.com,7,1
privacy.com for safari,6,0
silicio,0,1
webmoney keeper,0,1
takeabreak,1,1
focus,6,3
p-touch editor,4,1
widgy,0,2
flyleaf,0,1
okta verify,5,1
telephone,0,0
ai chat bot,0,3
pocketpatientmd,4,1
app for gmail,0,2
picsew,0,1
magic cutter,0,2
pixiu,4,2
linearity curve,0,0
adguard for safari,0,3
morningpages,3,3
gopro quik,5,3
harvest,5,1
pro microphone,8,0
grafio reader,2,2
tap autoclicker,3,3
music transfer for itunes,0,1
vban talkie cherry,0,1
wechat,10,1
monitorcontrollite,0,1
coolcursor,0,2
chand,3,0
desktop verse,0,0
opener,0,1
use,5,2
easy access,0,3
fashion drawing,6,0
freed,0,3
ai math solver,0,1
numerics,1,4
shazam,4,0
pantunes,0,2
winzip,0,3
livesurface,4,3
chat unlimited & ask brutus ai,8,2
todoist,7,1
quarkxpress,0,3
hand mirror,0,3
voov meeting,15,0
comet,0,2
blackjack,3,1
solitaire epic,4,1
planner 5d,8,3
wavepad audio editor,2,3
image playground,0,2
record go,2,5
teleparty for safari,5,1
perplexity,13,0
v2box,0,3
iwallpaper,0,2
neptunes,0,1
messenger,24,0
moomoo,13,1
photo retouch,8,1
potplayerx,4,1
v. anatomy,0,2
audio editor,8,0
migiri,9,2
uptick,1,3
iptv,5,0
dwg tools - view & convert dwg,0,0
ai video generator,0,1
paint s,0,0
liquidtext,7,2
free vpn,0,4
iptv streamer,2,1
mic drop,3,1
widgetwall,3,5
mini keys,1,1
playback,5,2
prompt,3,1
fantastical,8,2
capcut,9,1
vox,6,1
wpsoffice,5,1
cricut design space maker,0,3
line,12,1
mediacenter,0,3
ultrahuman,9,1
structured,8,5
mobisheets,7,3
clay,9,1
mixpad multitrack recorder,2,2
guitartab,0,1
bluebook,5,1
winshortcutter,0,1
5mcc,4,3
bitwarden,3,2
app for microsoft,0,0
memo,1,2
no.draw,7,2
printerapp,0,1
playlisty for apple music,0,2
money,4,0
photocatch,2,2
trendo,0,3
telegram,7,1
unzip - rar zip 7z unarchiver,0,0
蜘蛛纸牌,0,1
clearful,5,3
surfshark,7,1
phiewer (lite),0,3
istudio publisher,0,0
day one,13,1
hidden bar,0,1
pine player,0,2
inyourface,3,6
flyp,7,3
cardpointers,3,2
eazydraw,0,2
unmix,10,2
final video player,0,5
ai video,0,1
weight tracker,6,0
smartgym,1,4
ticktick,4,3
prestophoto,8,1
cam.on,3,5
smart converter,0,0
anki notes,0,3
unzipone,2,3
telegram lite,6,1
emby,3,2
cv engineer,3,5
urban vpn desktop,2,1
emdr,1,3
digitalclock,2,1
wakeout,6,4
omniplayerstore,4,1
boom,7,3
ulyssesmac,5,0
health auto export,0,1
diarly,3,0
evertag,6,2
ai chatbot assistant,0,1
mirror screen to any smart tv,1,3
东方财富经典版,0,0
live scores & odds,3,2
sonicwall mobile connect,0,2
agenda,8,4
highlights,0,2
tintd,0,1
white noise,6,0
letsvpn,0,4
dslr assistant,0,1
home assistant,1,1
voice dream reader,2,3
pap.er,3,3
ice buddy,3,1
resize it,0,4
djay pro,6,2
mattermost,5,2
sticky notepad,5,2
timery,2,2
simplenote,6,1
label maker,0,1
imazing converter,0,0
qr factory,2,5
notability,4,3
stoic,3,4
budget planner,0,3
microsoft excel,9,0
dynaper,2,0
flipclock,1,1
image_matting,0,5
trello,7,1
heatmap,1,3
midi keyboard,6,0
baidunetdisk,14,1
picwish,8,1
windows app,4,2
tripmode,1,1
conflux,0,1
notebook,11,1
4plan,0,2
design studio,2,1
toolbox for keynote,4,0
amadine,0,1
to mp3 converter lite,0,1
toneplayer,0,1
satgazer,1,1
ad blocker,0,1
notepad - text editor,1,3
widgetter,3,4
mockup,3,2
my pdf converter,0,1
chronicle,6,2
writerly,0,1
money flow,4,4
smart printer for desktop,0,3
authenticator,5,4
universe,8,2
juststream,0,0
cardhop,5,3
webp converter,0,0
wireguard,0,1
pixelstyle photo editor,0,2
save to pinterest,1,1
streaming master,2,0
virtualdj,1,3
ai chat assistant,0,1
adblock plus,0,1
coloring book for adults,3,3
graphite,3,2
jamzone,7,1
waggoner ccvt,0,4
ipastels,0,1
prime multitrack app,5,0
video editor movavi,0,0
cover design,0,1
printer app,0,1
streambarfortwitch,0,1
mail for gmail,1,3
mkv2mp4,0,1
designs for cricut,0,0
obsidian web clipper,0,1
msgfiler 4,0,1
smartplay,1,1
x-vpn,4,0
frame.io,8,1
psych notes clinical pocket g,4,3
menstrual period tracker,1,2
tag editor lite,0,0
modelplay,1,3
podurama,3,2
crystalfetch,1,1
yoga studio,10,1
sketch,2,5
playlisty for spotify,0,2
email,5,3
invoice maker,0,1
mimeo photos,7,1
isudoku,0,0
openly for chrome and firefox,2,1
designs for crafting,3,2
svg editor,0,2
speakline,0,1
whatsapp,13,1
iptv expert,5,1
chordable,4,0
paste,4,3
vinylpod,0,1
bluewallet,1,2
banktivity,4,1
fiery feeds,4,4
ooooo,0,2
readkit,0,2
notion web clipper,10,1
supremeplayer lite,0,1
docs+ for google docs,2,1
designs for cricut maker,0,3
lg screen manager,0,0
sheetplanner,2,2
kahoot!,10,2
meeter,2,6
pdfgear,1,2
logo maker,0,1
square team,11,1
garageband,1,1
xls-editor,0,1
ground news,4,0
notchbox,0,1
unread,4,4
metronome,0,4
calory,3,5
deliveries,3,0
luminar neo,3,2
nexigo webcam settings,0,1
router,0,1

==> plots/nondisc_rate.random/archived/data.txt <==
0.0 14.94
5.56 15.13
6.67 15.33
7.14 16.28
7.69 16.67
8.33 17.24
9.09 18.58
10.0 19.92
11.11 22.22
12.5 24.33
14.29 25.67
16.67 27.59
18.18 27.97
20.0 31.61
22.22 31.99
25.0 35.25
27.27 35.44
28.57 37.16
30.0 37.93
33.33 43.49
37.5 44.64
38.46 45.02
40.0 49.23
42.86 51.15
44.44 51.34
50.0 59.96
54.55 60.15
57.14 60.54
60.0 61.49
62.5 62.45
66.67 64.94
71.43 65.71
75.0 68.77
80.0 69.35
100.0 100.0


==> plots/nondisc_rate.random/archived/data_new.txt <==
0.000000 0.0
0.0 14.94
20.0 15.51
25.0 16.47
28.57 16.66
33.33 19.92
40.0 20.49
50.0 25.86
60.0 26.62
66.66 31.99
71.42 32.37
75.0 33.71
80.0 34.29
83.33 34.67
85.71 35.24
100.0 100.0



==> plots/nondisc_rate.random/archived/data_old.txt <==
0.0 14.94
5.56 15.13
6.67 15.33
7.14 16.28
7.69 16.67
8.33 17.24
9.09 18.58
10.0 19.92
11.11 22.22
12.5 24.33
14.29 25.67
16.67 27.59
18.18 27.97
20.0 31.61
22.22 31.99
25.0 35.25
27.27 35.44
28.57 37.16
30.0 37.93
33.33 43.49
37.5 44.64
38.46 45.02
40.0 49.23
42.86 51.15
44.44 51.34
50.0 59.96
54.55 60.15
57.14 60.54
60.0 61.49
62.5 62.45
66.67 64.94
71.43 65.71
75.0 68.77
80.0 69.35
100.0 100.0


==> plots/nondisc_rate.random/input.txt <==
0.0 13.0
6.67 13.2
7.69 13.4
8.33 13.6
9.09 13.8
10.0 14.4
11.11 14.8
12.5 16.6
14.29 17.8
16.67 20.6
18.18 20.8
20.0 23.2
22.22 23.6
25.0 29.2
28.57 29.8
33.33 36.6
37.5 37.2
40.0 39.2
42.86 42.2
50.0 49.2
57.14 49.4
60.0 50.6
66.67 52.8
71.43 53.0
75.0 55.6
80.0 55.8
85.71 56.0
100.0 100.0

==> plots/nondisc_rate.top/archived/data.csv <==
app,declared,missing
music converter,0,0
metalklineui,0,1
invoice generator,9,2
seashore,0,3
flight tracker,0,0
pixea,0,3
fieldkit,0,1
codye,1,4
optionskit,4,2
imarkets,0,3
ease fax,3,2
blackmagic raw player,0,1
enhancefox,5,1
omniconverter,4,1
pitch,6,1
currencier,3,3
dingtalk,6,4
poolsuite fm,4,1
kaleidoscope,3,2
企业微信,6,2
onekey,4,3
cooking mastery,10,1
blackmagic raw speed test,0,1
rakuten cash back,4,1
clocker,2,1
audio one,3,3
stockspy realtime stocks quote,4,2
daylite,4,1
wondershare filmora mac,4,2
easyaudiorecorderlite,0,1
localsend,0,1
mappa mini,0,1
calendar for google calendar,1,1
ask ai chatbot & assistant,0,2
symplast practice,11,1
remixlive,2,2
sudoku+,0,1
magic eraser,4,2
neurotrackerx,8,1
roqol,2,1
piano,3,0
captions,7,1
under my roof,0,2
fireshot - full web page screenshots,2,1
ai chatbot,0,1
freescaler,0,1
calendars,5,6
fastminder,3,6
dwg tools professional,0,0
fleur,3,2
vpn unlimited,9,1
video compressor,0,4
adblock,2,1
vn,3,3
crypto pro,1,3
优酷,5,2
cashculator,1,1
accelerate,0,1
ratepunk hotel booking deals,1,1
bbedit,0,3
tasks,5,2
tiger trade,17,0
motif,10,1
mydocs for google docs,0,1
prime video,13,1
pdffiller,11,0
speedtest,7,0
publisher lite,1,3
portal,0,1
webcam effects,0,2
24 hour wallpaper,2,1
intermission,0,1
phoebe for google photos,0,1
lensa,6,4
topo maps+,7,3
numbers,10,1
audiomaster,3,2
weekcal,8,5
iptv stream player,0,1
whisper transcription,1,3
apps for google app,0,2
moneycoach,10,2
adblock pro,1,3
goodnotes,4,6
powerdirector,5,3
hit,1,1
muse,5,2
teleprompter,0,1
textify,0,1
microsoft to do,11,0
cos pdf,2,3
notion mobile,0,1
busycal,3,6
fonts for cricut,1,2
imagine ai art,0,3
scenecuts,0,1
miniplay,0,0
carsick.app,0,1
picview,1,1
gapps for google app,0,3
video converter movavi,0,0
letter opener lite,3,0
my jump lab,1,2
converter,4,2
transitions dj,4,1
time out,2,1
design logo templates,0,3
sitely,3,3
duckduckgo,4,1
ai image generator,0,1
futuniuniu,13,1
parallels client,4,3
mail+ for gmail,2,1
shot lister,3,2
magic,0,1
grays anatomy audio hot spots,5,5
copilot,17,1
countdown,3,2
steuerbot,12,1
screen mirror to tv & device,1,3
speakeramp,0,1
mpix,8,1
snip my,0,1
vpnify,3,3
avenue,0,1
evernote,6,4
instantane,0,2
globe planet 3d - earth map,0,2
fotor photo editor,2,2
moneywiz,7,1
tayasui sketches,1,3
infuse,2,4
pdf editor,0,1
streaming+ for safari browser,1,1
design studio for cut machine,0,1
amphetamine,1,0
qifconvert,0,1
room planner,0,2
mixgram,7,1
1password for safari,8,0
musicharbor,3,1
whiteboard,0,2
poster maker,0,2
ainvest,3,2
daftcloud,1,1
toggl track,8,1
live web cameras viewer,3,3
bear,1,2
storyboard,0,2
debit & credit,2,0
storyist,0,1
plan,3,2
sketchbook,5,2
awesome screenshot & recorder,5,2
typeface,3,2
full video player,3,1
join for zoom meetings,0,5
inroute,0,3
capital one shopping,8,1
eno from capital one,4,1
instapaper,4,3
webcam world view,6,1
dynamicwallpaper,0,2
documents for dropbox,0,2
expenses,0,2
macdroid,0,0
checkbook pro 3,0,1
drafts,1,1
bike,1,2
endel,9,0
jigsaw puzzle epic,4,1
elmedia video player,0,0
tunesmechanic,0,3
clic,0,2
printer,0,3
keyfinder,4,1
swing,4,2
adobe lightroom,8,1
mkplayer,2,1
luxdraw,0,1
picture collage maker lite,1,0
canva,17,0
pixel studio,3,3
tonebridge guitar effects,11,0
audio converter,3,3
vimeo,9,1
formmaster,1,1
logo maker | design monogram,0,4
hdhomerun,2,1
cinebench,0,3
backgrounds for zoom,0,2
capo,3,1
qqlive,9,1
monosnap,8,1
lastpass for safari,5,0
radio live,7,0
grammarly for safari,9,1
backgroundremover,5,3
future.dj pro,0,0
gopro webcam,0,1
texas poker,14,0
taprecord,4,3
wind,8,1
tickerbar,0,1
hype4,0,2
falcon mx,9,0
microsoft onenote,9,0
microsoft outlook,11,0
karafun,3,1
asphalt8,12,0
keynote,10,1
awardwallet,6,0
newsify,7,1
evermusic,6,2
friendly social,3,1
live home 3d,1,0
antivirus one,3,5
loan calc,2,2
boom 3d,3,0
shortery,0,1
kakaotalk,8,1
milk books,4,1
lookup,1,2
planny,2,5
design space for cricut,0,1
easy streaming,2,1
eagle for safari,1,1
easy pdf reader for adobe pdf,0,1
all to mp3 converter,6,1
bible study,6,2
docs for google docs and drive,2,1
toolbox for pages,4,0
sunday keys,2,1
cleanerone,2,6
widgets for coinbase,0,2
omnigraffle,2,1
rar extractor - unarchiver,0,0
imageoptim,3,3
multicraft,7,0
polarr pro photo editor,6,1
image2icon,1,0
transparent note,0,1
gopro player,3,1
pichon by icons8,3,1
monday.com,7,1
privacy.com for safari,6,0
silicio,0,1
webmoney keeper,0,1
takeabreak,1,1
focus,6,3
p-touch editor,4,1
widgy,0,2
flyleaf,0,1
okta verify,5,1
telephone,0,0
ai chat bot,0,3
pocketpatientmd,4,1
app for gmail,0,2
picsew,0,1
magic cutter,0,2
pixiu,4,2
linearity curve,0,0
adguard for safari,0,3
morningpages,3,3
gopro quik,5,3
harvest,5,1
pro microphone,8,0
grafio reader,2,2
tap autoclicker,3,3
music transfer for itunes,0,1
vban talkie cherry,0,1
wechat,10,1
monitorcontrollite,0,1
coolcursor,0,2
chand,3,0
desktop verse,0,0
opener,0,1
use,5,2
easy access,0,3
fashion drawing,6,0
freed,0,3
ai math solver,0,1
numerics,1,4
shazam,4,0
pantunes,0,2
winzip,0,3
livesurface,4,3
chat unlimited & ask brutus ai,8,2
todoist,7,1
quarkxpress,0,3
hand mirror,0,3
voov meeting,15,0
comet,0,2
blackjack,3,1
solitaire epic,4,1
planner 5d,8,3
wavepad audio editor,2,3
image playground,0,2
record go,2,5
teleparty for safari,5,1
perplexity,13,0
v2box,0,3
iwallpaper,0,2
neptunes,0,1
messenger,24,0
moomoo,13,1
photo retouch,8,1
potplayerx,4,1
v. anatomy,0,2
audio editor,8,0
migiri,9,2
uptick,1,3
iptv,5,0
dwg tools - view & convert dwg,0,0
ai video generator,0,1
paint s,0,0
liquidtext,7,2
free vpn,0,4
iptv streamer,2,1
mic drop,3,1
widgetwall,3,5
mini keys,1,1
playback,5,2
prompt,3,1
fantastical,8,2
capcut,9,1
vox,6,1
wpsoffice,5,1
cricut design space maker,0,3
line,12,1
mediacenter,0,3
ultrahuman,9,1
structured,8,5
mobisheets,7,3
clay,9,1
mixpad multitrack recorder,2,2
guitartab,0,1
bluebook,5,1
winshortcutter,0,1
5mcc,4,3
bitwarden,3,2
app for microsoft,0,0
memo,1,2
no.draw,7,2
printerapp,0,1
playlisty for apple music,0,2
money,4,0
photocatch,2,2
trendo,0,3
telegram,7,1
unzip - rar zip 7z unarchiver,0,0
蜘蛛纸牌,0,1
clearful,5,3
surfshark,7,1
phiewer (lite),0,3
istudio publisher,0,0
day one,13,1
hidden bar,0,1
pine player,0,2
inyourface,3,6
flyp,7,3
cardpointers,3,2
eazydraw,0,2
unmix,10,2
final video player,0,5
ai video,0,1
weight tracker,6,0
smartgym,1,4
ticktick,4,3
prestophoto,8,1
cam.on,3,5
smart converter,0,0
anki notes,0,3
unzipone,2,3
telegram lite,6,1
emby,3,2
cv engineer,3,5
urban vpn desktop,2,1
emdr,1,3
digitalclock,2,1
wakeout,6,4
omniplayerstore,4,1
boom,7,3
ulyssesmac,5,0
health auto export,0,1
diarly,3,0
evertag,6,2
ai chatbot assistant,0,1
mirror screen to any smart tv,1,3
东方财富经典版,0,0
live scores & odds,3,2
sonicwall mobile connect,0,2
agenda,8,4
highlights,0,2
tintd,0,1
white noise,6,0
letsvpn,0,4
dslr assistant,0,1
home assistant,1,1
voice dream reader,2,3
pap.er,3,3
ice buddy,3,1
resize it,0,4
djay pro,6,2
mattermost,5,2
sticky notepad,5,2
timery,2,2
simplenote,6,1
label maker,0,1
imazing converter,0,0
qr factory,2,5
notability,4,3
stoic,3,4
budget planner,0,3
microsoft excel,9,0
dynaper,2,0
flipclock,1,1
image_matting,0,5
trello,7,1
heatmap,1,3
midi keyboard,6,0
baidunetdisk,14,1
picwish,8,1
windows app,4,2
tripmode,1,1
conflux,0,1
notebook,11,1
4plan,0,2
design studio,2,1
toolbox for keynote,4,0
amadine,0,1
to mp3 converter lite,0,1
toneplayer,0,1
satgazer,1,1
ad blocker,0,1
notepad - text editor,1,3
widgetter,3,4
mockup,3,2
my pdf converter,0,1
chronicle,6,2
writerly,0,1
money flow,4,4
smart printer for desktop,0,3
authenticator,5,4
universe,8,2
juststream,0,0
cardhop,5,3
webp converter,0,0
wireguard,0,1
pixelstyle photo editor,0,2
save to pinterest,1,1
streaming master,2,0
virtualdj,1,3
ai chat assistant,0,1
adblock plus,0,1
coloring book for adults,3,3
graphite,3,2
jamzone,7,1
waggoner ccvt,0,4
ipastels,0,1
prime multitrack app,5,0
video editor movavi,0,0
cover design,0,1
printer app,0,1
streambarfortwitch,0,1
mail for gmail,1,3
mkv2mp4,0,1
designs for cricut,0,0
obsidian web clipper,0,1
msgfiler 4,0,1
smartplay,1,1
x-vpn,4,0
frame.io,8,1
psych notes clinical pocket g,4,3
menstrual period tracker,1,2
tag editor lite,0,0
modelplay,1,3
podurama,3,2
crystalfetch,1,1
yoga studio,10,1
sketch,2,5
playlisty for spotify,0,2
email,5,3
invoice maker,0,1
mimeo photos,7,1
isudoku,0,0
openly for chrome and firefox,2,1
designs for crafting,3,2
svg editor,0,2
speakline,0,1
whatsapp,13,1
iptv expert,5,1
chordable,4,0
paste,4,3
vinylpod,0,1
bluewallet,1,2
banktivity,4,1
fiery feeds,4,4
ooooo,0,2
readkit,0,2
notion web clipper,10,1
supremeplayer lite,0,1
docs+ for google docs,2,1
designs for cricut maker,0,3
lg screen manager,0,0
sheetplanner,2,2
kahoot!,10,2
meeter,2,6
pdfgear,1,2
logo maker,0,1
square team,11,1
garageband,1,1
xls-editor,0,1
ground news,4,0
notchbox,0,1
unread,4,4
metronome,0,4
calory,3,5
deliveries,3,0
luminar neo,3,2
nexigo webcam settings,0,1
router,0,1

==> plots/nondisc_rate.top/archived/data.txt <==
0.0 14.94
5.56 15.13
6.67 15.33
7.14 16.28
7.69 16.67
8.33 17.24
9.09 18.58
10.0 19.92
11.11 22.22
12.5 24.33
14.29 25.67
16.67 27.59
18.18 27.97
20.0 31.61
22.22 31.99
25.0 35.25
27.27 35.44
28.57 37.16
30.0 37.93
33.33 43.49
37.5 44.64
38.46 45.02
40.0 49.23
42.86 51.15
44.44 51.34
50.0 59.96
54.55 60.15
57.14 60.54
60.0 61.49
62.5 62.45
66.67 64.94
71.43 65.71
75.0 68.77
80.0 69.35
100.0 100.0


==> plots/nondisc_rate.top/archived/data_new.txt <==
0.000000 0.0
0.0 14.94
20.0 15.51
25.0 16.47
28.57 16.66
33.33 19.92
40.0 20.49
50.0 25.86
60.0 26.62
66.66 31.99
71.42 32.37
75.0 33.71
80.0 34.29
83.33 34.67
85.71 35.24
100.0 100.0



==> plots/nondisc_rate.top/archived/data_old.txt <==
0.0 14.94
5.56 15.13
6.67 15.33
7.14 16.28
7.69 16.67
8.33 17.24
9.09 18.58
10.0 19.92
11.11 22.22
12.5 24.33
14.29 25.67
16.67 27.59
18.18 27.97
20.0 31.61
22.22 31.99
25.0 35.25
27.27 35.44
28.57 37.16
30.0 37.93
33.33 43.49
37.5 44.64
38.46 45.02
40.0 49.23
42.86 51.15
44.44 51.34
50.0 59.96
54.55 60.15
57.14 60.54
60.0 61.49
62.5 62.45
66.67 64.94
71.43 65.71
75.0 68.77
80.0 69.35
100.0 100.0


==> plots/nondisc_rate.top/input.txt <==
0.0 14.6
5.56 14.8
7.14 15.6
8.33 15.8
9.09 17.2
10.0 18.4
11.11 19.6
12.5 21.4
14.29 22.8
16.67 25.2
18.18 25.6
20.0 29.8
22.22 31.4
23.08 31.8
25.0 36.0
27.27 36.2
28.57 38.4
30.0 38.6
33.33 47.2
37.5 49.2
38.46 49.4
40.0 52.4
42.86 54.8
44.44 55.0
50.0 64.8
55.56 65.2
60.0 67.2
62.5 67.4
66.67 69.0
71.43 69.4
75.0 71.0
83.33 71.2
100.0 100.0

==> plots/nondisc_rate/archived/data.csv <==
app,declared,missing
music converter,0,0
metalklineui,0,1
invoice generator,9,2
seashore,0,3
flight tracker,0,0
pixea,0,3
fieldkit,0,1
codye,1,4
optionskit,4,2
imarkets,0,3
ease fax,3,2
blackmagic raw player,0,1
enhancefox,5,1
omniconverter,4,1
pitch,6,1
currencier,3,3
dingtalk,6,4
poolsuite fm,4,1
kaleidoscope,3,2
企业微信,6,2
onekey,4,3
cooking mastery,10,1
blackmagic raw speed test,0,1
rakuten cash back,4,1
clocker,2,1
audio one,3,3
stockspy realtime stocks quote,4,2
daylite,4,1
wondershare filmora mac,4,2
easyaudiorecorderlite,0,1
localsend,0,1
mappa mini,0,1
calendar for google calendar,1,1
ask ai chatbot & assistant,0,2
symplast practice,11,1
remixlive,2,2
sudoku+,0,1
magic eraser,4,2
neurotrackerx,8,1
roqol,2,1
piano,3,0
captions,7,1
under my roof,0,2
fireshot - full web page screenshots,2,1
ai chatbot,0,1
freescaler,0,1
calendars,5,6
fastminder,3,6
dwg tools professional,0,0
fleur,3,2
vpn unlimited,9,1
video compressor,0,4
adblock,2,1
vn,3,3
crypto pro,1,3
优酷,5,2
cashculator,1,1
accelerate,0,1
ratepunk hotel booking deals,1,1
bbedit,0,3
tasks,5,2
tiger trade,17,0
motif,10,1
mydocs for google docs,0,1
prime video,13,1
pdffiller,11,0
speedtest,7,0
publisher lite,1,3
portal,0,1
webcam effects,0,2
24 hour wallpaper,2,1
intermission,0,1
phoebe for google photos,0,1
lensa,6,4
topo maps+,7,3
numbers,10,1
audiomaster,3,2
weekcal,8,5
iptv stream player,0,1
whisper transcription,1,3
apps for google app,0,2
moneycoach,10,2
adblock pro,1,3
goodnotes,4,6
powerdirector,5,3
hit,1,1
muse,5,2
teleprompter,0,1
textify,0,1
microsoft to do,11,0
cos pdf,2,3
notion mobile,0,1
busycal,3,6
fonts for cricut,1,2
imagine ai art,0,3
scenecuts,0,1
miniplay,0,0
carsick.app,0,1
picview,1,1
gapps for google app,0,3
video converter movavi,0,0
letter opener lite,3,0
my jump lab,1,2
converter,4,2
transitions dj,4,1
time out,2,1
design logo templates,0,3
sitely,3,3
duckduckgo,4,1
ai image generator,0,1
futuniuniu,13,1
parallels client,4,3
mail+ for gmail,2,1
shot lister,3,2
magic,0,1
grays anatomy audio hot spots,5,5
copilot,17,1
countdown,3,2
steuerbot,12,1
screen mirror to tv & device,1,3
speakeramp,0,1
mpix,8,1
snip my,0,1
vpnify,3,3
avenue,0,1
evernote,6,4
instantane,0,2
globe planet 3d - earth map,0,2
fotor photo editor,2,2
moneywiz,7,1
tayasui sketches,1,3
infuse,2,4
pdf editor,0,1
streaming+ for safari browser,1,1
design studio for cut machine,0,1
amphetamine,1,0
qifconvert,0,1
room planner,0,2
mixgram,7,1
1password for safari,8,0
musicharbor,3,1
whiteboard,0,2
poster maker,0,2
ainvest,3,2
daftcloud,1,1
toggl track,8,1
live web cameras viewer,3,3
bear,1,2
storyboard,0,2
debit & credit,2,0
storyist,0,1
plan,3,2
sketchbook,5,2
awesome screenshot & recorder,5,2
typeface,3,2
full video player,3,1
join for zoom meetings,0,5
inroute,0,3
capital one shopping,8,1
eno from capital one,4,1
instapaper,4,3
webcam world view,6,1
dynamicwallpaper,0,2
documents for dropbox,0,2
expenses,0,2
macdroid,0,0
checkbook pro 3,0,1
drafts,1,1
bike,1,2
endel,9,0
jigsaw puzzle epic,4,1
elmedia video player,0,0
tunesmechanic,0,3
clic,0,2
printer,0,3
keyfinder,4,1
swing,4,2
adobe lightroom,8,1
mkplayer,2,1
luxdraw,0,1
picture collage maker lite,1,0
canva,17,0
pixel studio,3,3
tonebridge guitar effects,11,0
audio converter,3,3
vimeo,9,1
formmaster,1,1
logo maker | design monogram,0,4
hdhomerun,2,1
cinebench,0,3
backgrounds for zoom,0,2
capo,3,1
qqlive,9,1
monosnap,8,1
lastpass for safari,5,0
radio live,7,0
grammarly for safari,9,1
backgroundremover,5,3
future.dj pro,0,0
gopro webcam,0,1
texas poker,14,0
taprecord,4,3
wind,8,1
tickerbar,0,1
hype4,0,2
falcon mx,9,0
microsoft onenote,9,0
microsoft outlook,11,0
karafun,3,1
asphalt8,12,0
keynote,10,1
awardwallet,6,0
newsify,7,1
evermusic,6,2
friendly social,3,1
live home 3d,1,0
antivirus one,3,5
loan calc,2,2
boom 3d,3,0
shortery,0,1
kakaotalk,8,1
milk books,4,1
lookup,1,2
planny,2,5
design space for cricut,0,1
easy streaming,2,1
eagle for safari,1,1
easy pdf reader for adobe pdf,0,1
all to mp3 converter,6,1
bible study,6,2
docs for google docs and drive,2,1
toolbox for pages,4,0
sunday keys,2,1
cleanerone,2,6
widgets for coinbase,0,2
omnigraffle,2,1
rar extractor - unarchiver,0,0
imageoptim,3,3
multicraft,7,0
polarr pro photo editor,6,1
image2icon,1,0
transparent note,0,1
gopro player,3,1
pichon by icons8,3,1
monday.com,7,1
privacy.com for safari,6,0
silicio,0,1
webmoney keeper,0,1
takeabreak,1,1
focus,6,3
p-touch editor,4,1
widgy,0,2
flyleaf,0,1
okta verify,5,1
telephone,0,0
ai chat bot,0,3
pocketpatientmd,4,1
app for gmail,0,2
picsew,0,1
magic cutter,0,2
pixiu,4,2
linearity curve,0,0
adguard for safari,0,3
morningpages,3,3
gopro quik,5,3
harvest,5,1
pro microphone,8,0
grafio reader,2,2
tap autoclicker,3,3
music transfer for itunes,0,1
vban talkie cherry,0,1
wechat,10,1
monitorcontrollite,0,1
coolcursor,0,2
chand,3,0
desktop verse,0,0
opener,0,1
use,5,2
easy access,0,3
fashion drawing,6,0
freed,0,3
ai math solver,0,1
numerics,1,4
shazam,4,0
pantunes,0,2
winzip,0,3
livesurface,4,3
chat unlimited & ask brutus ai,8,2
todoist,7,1
quarkxpress,0,3
hand mirror,0,3
voov meeting,15,0
comet,0,2
blackjack,3,1
solitaire epic,4,1
planner 5d,8,3
wavepad audio editor,2,3
image playground,0,2
record go,2,5
teleparty for safari,5,1
perplexity,13,0
v2box,0,3
iwallpaper,0,2
neptunes,0,1
messenger,24,0
moomoo,13,1
photo retouch,8,1
potplayerx,4,1
v. anatomy,0,2
audio editor,8,0
migiri,9,2
uptick,1,3
iptv,5,0
dwg tools - view & convert dwg,0,0
ai video generator,0,1
paint s,0,0
liquidtext,7,2
free vpn,0,4
iptv streamer,2,1
mic drop,3,1
widgetwall,3,5
mini keys,1,1
playback,5,2
prompt,3,1
fantastical,8,2
capcut,9,1
vox,6,1
wpsoffice,5,1
cricut design space maker,0,3
line,12,1
mediacenter,0,3
ultrahuman,9,1
structured,8,5
mobisheets,7,3
clay,9,1
mixpad multitrack recorder,2,2
guitartab,0,1
bluebook,5,1
winshortcutter,0,1
5mcc,4,3
bitwarden,3,2
app for microsoft,0,0
memo,1,2
no.draw,7,2
printerapp,0,1
playlisty for apple music,0,2
money,4,0
photocatch,2,2
trendo,0,3
telegram,7,1
unzip - rar zip 7z unarchiver,0,0
蜘蛛纸牌,0,1
clearful,5,3
surfshark,7,1
phiewer (lite),0,3
istudio publisher,0,0
day one,13,1
hidden bar,0,1
pine player,0,2
inyourface,3,6
flyp,7,3
cardpointers,3,2
eazydraw,0,2
unmix,10,2
final video player,0,5
ai video,0,1
weight tracker,6,0
smartgym,1,4
ticktick,4,3
prestophoto,8,1
cam.on,3,5
smart converter,0,0
anki notes,0,3
unzipone,2,3
telegram lite,6,1
emby,3,2
cv engineer,3,5
urban vpn desktop,2,1
emdr,1,3
digitalclock,2,1
wakeout,6,4
omniplayerstore,4,1
boom,7,3
ulyssesmac,5,0
health auto export,0,1
diarly,3,0
evertag,6,2
ai chatbot assistant,0,1
mirror screen to any smart tv,1,3
东方财富经典版,0,0
live scores & odds,3,2
sonicwall mobile connect,0,2
agenda,8,4
highlights,0,2
tintd,0,1
white noise,6,0
letsvpn,0,4
dslr assistant,0,1
home assistant,1,1
voice dream reader,2,3
pap.er,3,3
ice buddy,3,1
resize it,0,4
djay pro,6,2
mattermost,5,2
sticky notepad,5,2
timery,2,2
simplenote,6,1
label maker,0,1
imazing converter,0,0
qr factory,2,5
notability,4,3
stoic,3,4
budget planner,0,3
microsoft excel,9,0
dynaper,2,0
flipclock,1,1
image_matting,0,5
trello,7,1
heatmap,1,3
midi keyboard,6,0
baidunetdisk,14,1
picwish,8,1
windows app,4,2
tripmode,1,1
conflux,0,1
notebook,11,1
4plan,0,2
design studio,2,1
toolbox for keynote,4,0
amadine,0,1
to mp3 converter lite,0,1
toneplayer,0,1
satgazer,1,1
ad blocker,0,1
notepad - text editor,1,3
widgetter,3,4
mockup,3,2
my pdf converter,0,1
chronicle,6,2
writerly,0,1
money flow,4,4
smart printer for desktop,0,3
authenticator,5,4
universe,8,2
juststream,0,0
cardhop,5,3
webp converter,0,0
wireguard,0,1
pixelstyle photo editor,0,2
save to pinterest,1,1
streaming master,2,0
virtualdj,1,3
ai chat assistant,0,1
adblock plus,0,1
coloring book for adults,3,3
graphite,3,2
jamzone,7,1
waggoner ccvt,0,4
ipastels,0,1
prime multitrack app,5,0
video editor movavi,0,0
cover design,0,1
printer app,0,1
streambarfortwitch,0,1
mail for gmail,1,3
mkv2mp4,0,1
designs for cricut,0,0
obsidian web clipper,0,1
msgfiler 4,0,1
smartplay,1,1
x-vpn,4,0
frame.io,8,1
psych notes clinical pocket g,4,3
menstrual period tracker,1,2
tag editor lite,0,0
modelplay,1,3
podurama,3,2
crystalfetch,1,1
yoga studio,10,1
sketch,2,5
playlisty for spotify,0,2
email,5,3
invoice maker,0,1
mimeo photos,7,1
isudoku,0,0
openly for chrome and firefox,2,1
designs for crafting,3,2
svg editor,0,2
speakline,0,1
whatsapp,13,1
iptv expert,5,1
chordable,4,0
paste,4,3
vinylpod,0,1
bluewallet,1,2
banktivity,4,1
fiery feeds,4,4
ooooo,0,2
readkit,0,2
notion web clipper,10,1
supremeplayer lite,0,1
docs+ for google docs,2,1
designs for cricut maker,0,3
lg screen manager,0,0
sheetplanner,2,2
kahoot!,10,2
meeter,2,6
pdfgear,1,2
logo maker,0,1
square team,11,1
garageband,1,1
xls-editor,0,1
ground news,4,0
notchbox,0,1
unread,4,4
metronome,0,4
calory,3,5
deliveries,3,0
luminar neo,3,2
nexigo webcam settings,0,1
router,0,1

==> plots/nondisc_rate/archived/data.txt <==
0.0 14.94
5.56 15.13
6.67 15.33
7.14 16.28
7.69 16.67
8.33 17.24
9.09 18.58
10.0 19.92
11.11 22.22
12.5 24.33
14.29 25.67
16.67 27.59
18.18 27.97
20.0 31.61
22.22 31.99
25.0 35.25
27.27 35.44
28.57 37.16
30.0 37.93
33.33 43.49
37.5 44.64
38.46 45.02
40.0 49.23
42.86 51.15
44.44 51.34
50.0 59.96
54.55 60.15
57.14 60.54
60.0 61.49
62.5 62.45
66.67 64.94
71.43 65.71
75.0 68.77
80.0 69.35
100.0 100.0


==> plots/nondisc_rate/archived/data_new.txt <==
0.000000 0.0
0.0 14.94
20.0 15.51
25.0 16.47
28.57 16.66
33.33 19.92
40.0 20.49
50.0 25.86
60.0 26.62
66.66 31.99
71.42 32.37
75.0 33.71
80.0 34.29
83.33 34.67
85.71 35.24
100.0 100.0



==> plots/nondisc_rate/archived/data_old.txt <==
0.0 14.94
5.56 15.13
6.67 15.33
7.14 16.28
7.69 16.67
8.33 17.24
9.09 18.58
10.0 19.92
11.11 22.22
12.5 24.33
14.29 25.67
16.67 27.59
18.18 27.97
20.0 31.61
22.22 31.99
25.0 35.25
27.27 35.44
28.57 37.16
30.0 37.93
33.33 43.49
37.5 44.64
38.46 45.02
40.0 49.23
42.86 51.15
44.44 51.34
50.0 59.96
54.55 60.15
57.14 60.54
60.0 61.49
62.5 62.45
66.67 64.94
71.43 65.71
75.0 68.77
80.0 69.35
100.0 100.0


==> plots/nondisc_rate/input.random.txt <==
0.0 12.2
6.67 12.4
7.69 12.6
8.33 13.0
9.09 13.2
10.0 13.4
11.11 14.2
12.5 15.6
14.29 16.6
16.67 19.2
20.0 22.0
22.22 22.8
25.0 28.6
28.57 29.4
30.0 29.6
30.77 29.8
33.33 36.4
37.5 37.0
40.0 39.6
42.86 41.6
50.0 48.2
55.56 48.6
60.0 50.6
62.5 50.8
66.67 52.8
71.43 53.0
75.0 55.6
80.0 56.2
83.33 56.4
85.71 56.6
100.0 100.0

==> plots/nondisc_rate/input.top.txt <==
0.0 14.8
5.56 15.0
7.14 15.8
8.33 16.0
9.09 17.4
10.0 18.2
11.11 19.2
12.5 21.0
14.29 22.2
16.67 23.8
18.18 24.4
20.0 28.2
22.22 29.2
23.08 29.6
25.0 33.0
28.57 35.0
30.0 35.4
33.33 42.6
37.5 44.8
38.46 45.2
40.0 49.0
42.86 51.6
44.44 51.8
45.45 52.0
50.0 59.8
54.55 60.0
55.56 60.4
57.14 60.6
60.0 63.0
62.5 63.6
66.67 66.4
71.43 67.0
72.73 67.2
75.0 69.4
80.0 69.6
83.33 70.2
100.0 100.0

==> plots/nondisc_rate/input.txt <==
0.0 13.5
5.56 13.6
6.67 13.7
7.14 14.1
7.69 14.2
8.33 14.5
9.09 15.3
10.0 15.8
11.11 16.7
12.5 18.3
14.29 19.4
16.67 21.5
18.18 21.8
20.0 25.1
22.22 26.0
23.08 26.2
25.0 30.8
28.57 32.2
30.0 32.5
30.77 32.6
33.33 39.5
37.5 40.9
38.46 41.1
40.0 44.3
42.86 46.6
44.44 46.7
45.45 46.8
50.0 54.0
54.55 54.1
55.56 54.5
57.14 54.6
60.0 56.8
62.5 57.2
66.67 59.6
71.43 60.0
72.73 60.1
75.0 62.5
80.0 62.9
83.33 63.3
85.71 63.4
100.0 100.0

==> plots/violation_source.random/data.csv <==
,total,v1p,v3p
coarse_location,398,376,94
name,133,113,45
user_id,102,91,34
device_id,86,84,22
advertising_data,27,24,7
payment_info,25,19,9
credit_info,25,19,9
photos_or_videos,15,14,1
audio_data,14,14,0
other_user_content,13,11,3
phone_number,12,11,4
physical_address,12,11,4
browsing_history,4,4,1
precise_location,2,2,0
email_address,2,2,1
purchase_history,0,0,0
product_interaction,0,0,0
performance_data,0,0,0
crash_data,0,0,0
prog_name,0,0,0
customer_support,0,0,0
other_financial_info,0,0,0
emails_or_text_messages,0,0,0
gameplay_content,0,0,0
sensitive_info,0,0,0
health,0,0,0
fitness,0,0,0,0,0
health,0,0,0
fitness,0,0,0


==> plots/violation_source.random/input.csv <==
Advertising Data, 100, 0
Photos Or Videos, 100, 0
Audio Data, 100, 0
Phone Number, 100, 0
Precise Location, 92, 7
Device Id, 85, 14
Physical Address, 80, 20
Coarse Location, 79, 20
Other User Content, 66, 33
Name, 59, 40
User Id, 58, 41
Browsing History, 50, 50

==> plots/violation_source.top/data.csv <==
,total,v1p,v3p
coarse_location,398,376,94
name,133,113,45
user_id,102,91,34
device_id,86,84,22
advertising_data,27,24,7
payment_info,25,19,9
credit_info,25,19,9
photos_or_videos,15,14,1
audio_data,14,14,0
other_user_content,13,11,3
phone_number,12,11,4
physical_address,12,11,4
browsing_history,4,4,1
precise_location,2,2,0
email_address,2,2,1
purchase_history,0,0,0
product_interaction,0,0,0
performance_data,0,0,0
crash_data,0,0,0
prog_name,0,0,0
customer_support,0,0,0
other_financial_info,0,0,0
emails_or_text_messages,0,0,0
gameplay_content,0,0,0
sensitive_info,0,0,0
health,0,0,0
fitness,0,0,0,0,0
health,0,0,0
fitness,0,0,0


==> plots/violation_source.top/input.csv <==
Audio Data, 100, 0
Precise Location, 100, 0
Browsing History, 100, 0
Photos Or Videos, 85, 14
Other User Content, 83, 16
Advertising Data, 81, 18
Device Id, 80, 19
Coarse Location, 78, 21
Phone Number, 75, 25
Physical Address, 75, 25
Name, 67, 32
User Id, 67, 32
Payment Info, 50, 50
Credit Info, 50, 50

==> plots/violation_source/data.csv <==
,total,v1p,v3p
coarse_location,398,376,94
name,133,113,45
user_id,102,91,34
device_id,86,84,22
advertising_data,27,24,7
payment_info,25,19,9
credit_info,25,19,9
photos_or_videos,15,14,1
audio_data,14,14,0
other_user_content,13,11,3
phone_number,12,11,4
physical_address,12,11,4
browsing_history,4,4,1
precise_location,2,2,0
email_address,2,2,1
purchase_history,0,0,0
product_interaction,0,0,0
performance_data,0,0,0
crash_data,0,0,0
prog_name,0,0,0
customer_support,0,0,0
other_financial_info,0,0,0
emails_or_text_messages,0,0,0
gameplay_content,0,0,0
sensitive_info,0,0,0
health,0,0,0
fitness,0,0,0,0,0
health,0,0,0
fitness,0,0,0


==> plots/violation_source/input.csv <==
Audio Data, 94, 5
Precise Location, 92, 7
Advertising Data, 90, 9
Physical Address, 90, 10
Phone Number, 88, 11
Photos Or Videos, 88, 11
Other User Content, 83, 16
Email Address, 83, 16
Device Id, 81, 18
Browsing History, 80, 20
Coarse Location, 77, 22
Payment Info, 76, 23
Credit Info, 76, 23
Name, 63, 36
User Id, 62, 37

==> plots/violation_type/data.csv <==
,total,v1p,v3p
coarse_location,444,376,245
name,144,113,74
user_id,102,91,45
device_id,86,84,32
advertising_data,27,24,7
phone_number,27,11,21
physical_address,27,11,21
payment_info,25,19,9
credit_info,25,19,9
email_address,15,2,15
photos_or_videos,15,14,3
other_user_content,14,11,4
audio_data,14,14,2
browsing_history,5,4,2
precise_location,2,2,0
purchase_history,0,0,0
product_interaction,0,0,0
performance_data,0,0,0
crash_data,0,0,0
prog_name,0,0,0
customer_support,0,0,0
other_financial_info,0,0,0
emails_or_text_messages,0,0,0
gameplay_content,0,0,0
sensitive_info,0,0,0
health,0,0,0
fitness,0,0,0


==> plots/violation_type/input.csv <==
Coarse Location,0.713,0.647,0.189
Name,0.301,0.218,0.126
User Id,0.245,0.18,0.107
Device Id,0.183,0.181,0.04
Advertising Data,0.071,0.067,0.007
Payment Info,0.066,0.054,0.017
Credit Info,0.066,0.054,0.017
Physical Address,0.019,0.018,0.002
Phone Number,0.018,0.016,0.002
Other User Content,0.017,0.015,0.003
Photos Or Videos,0.017,0.016,0.002
Audio Data,0.016,0.016,0.001
Precise Location,0.013,0.013,0.001
Email Address,0.006,0.005,0.001
Browsing History,0.004,0.004,0.001
